Blind Community Detection from Low-rank Excitations of a Graph Filter

This paper considers a new framework to detect communities in a graph from the observation of signals at its nodes. We model the observed signals as noisy outputs of an unknown network process, represented as a graph filter that is excited by a set of unknown low-rank inputs/excitations. Application scenarios of this model include diffusion dynamics, pricing experiments, and opinion dynamics. Rather than learning the precise parameters of the graph itself, we aim at retrieving the community structure directly. The paper shows that communities can be detected by applying a spectral method to the covariance matrix of graph signals. Our analysis indicates that the community detection performance depends on a `low-pass' property of the graph filter. We also show that the performance can be improved via a low-rank matrix plus sparse decomposition method when the latent parameter vectors are known. Numerical experiments demonstrate that our approach is effective.

==> Results_Tikz/EG1_N150K3R15_L10_VarSAM_err_CY.csv <==
100,0.26241,0.11333,0.44
1000,0.14924,0.02,0.34667
10000,0.13979,0.013333,0.34667
1e+05,0.14383,0.02,0.36
1e+06,0.14048,0.016667,0.36


==> Results_Tikz/EG1_N150K3R15_L10_VarSAM_err_CYperf.csv <==
100,0.13913,0.02,0.35333
1000,0.13879,0.013333,0.36
10000,0.13623,0.013333,0.34
1e+05,0.14423,0.02,0.36
1e+06,0.14456,0.013333,0.37333


==> Results_Tikz/EG1_N150K3R15_L10_VarSAM_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L10_VarSAM_err_Shat.csv <==
100,0.26774,0.12,0.44
1000,0.06006,0.013333,0.12
10000,0.054613,0.013333,0.10667
1e+05,0.054153,0.013333,0.1
1e+06,0.053947,0.013333,0.1


==> Results_Tikz/EG1_N150K3R15_L10_VarSamp2_Avg_err_CYperf.csv <==
100,0.12966,0.013333,0.36
1000,0.12966,0.016667,0.35333
10000,0.12966,0.02,0.35333
1e+05,0.12966,0.02,0.32
1e+06,0.12966,0.013333,0.34667


==> Results_Tikz/EG1_N150K3R15_L10_VarSamp2_Avg_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L10_VarSamp2_err_CY.csv <==
100,0.24845,0.10667,0.42667
1000,0.14467,0.02,0.35333
10000,0.13745,0.02,0.36
1e+05,0.12207,0.02,0.32333
1e+06,0.12637,0.013333,0.34


==> Results_Tikz/EG1_N150K3R15_L10_VarSamp2_err_CYperf.csv <==
100,0.1299,0.013333,0.36
1000,0.13165,0.016667,0.35333
10000,0.13518,0.02,0.35333
1e+05,0.12269,0.02,0.32
1e+06,0.12887,0.013333,0.34667


==> Results_Tikz/EG1_N150K3R15_L10_VarSamp2_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L10_VarSamp2_err_Shat.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L15_VarSAM_err_CY.csv <==
100,0.33338,0.16667,0.5
1000,0.0734,0.0066667,0.2
10000,0.042893,0,0.13333
1e+05,0.043807,0,0.12
1e+06,0.039473,0,0.1


==> Results_Tikz/EG1_N150K3R15_L15_VarSAM_err_CYperf.csv <==
100,0.038573,0,0.093333
1000,0.041047,0,0.11333
10000,0.044667,0,0.12667
1e+05,0.040927,0,0.11
1e+06,0.039787,0,0.10333


==> Results_Tikz/EG1_N150K3R15_L15_VarSAM_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L15_VarSAM_err_Shat.csv <==
100,0.33525,0.18,0.49333
1000,0.028193,0,0.053333
10000,0.017887,0,0.033333
1e+05,0.014007,0,0.026667
1e+06,0.014127,0,0.033333


==> Results_Tikz/EG1_N150K3R15_L15_VarSamp2_Avg_err_CYperf.csv <==
100,0.039571,0,0.086667
1000,0.039571,0,0.1
10000,0.039571,0,0.08
1e+05,0.039571,0,0.093333
1e+06,0.039571,0,0.083333


==> Results_Tikz/EG1_N150K3R15_L15_VarSamp2_Avg_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L15_VarSamp2_err_CY.csv <==
100,0.33089,0.16667,0.49333
1000,0.072929,0.0066667,0.19333
10000,0.040817,0,0.093333
1e+05,0.041416,0,0.093333
1e+06,0.0386,0,0.08


==> Results_Tikz/EG1_N150K3R15_L15_VarSamp2_err_CYperf.csv <==
100,0.040315,0,0.086667
1000,0.041811,0,0.1
10000,0.036467,0,0.08
1e+05,0.040175,0,0.093333
1e+06,0.039088,0,0.083333


==> Results_Tikz/EG1_N150K3R15_L15_VarSamp2_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L15_VarSamp2_err_Shat.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L20_VarSAM_err_CY.csv <==
100,0.49791,0.38,0.59333
1000,0.15751,0.026667,0.35333
10000,0.02216,0,0.046667
1e+05,0.01942,0,0.026667
1e+06,0.014707,0,0.02


==> Results_Tikz/EG1_N150K3R15_L20_VarSAM_err_CYperf.csv <==
100,0.013447,0,0.02
1000,0.013473,0,0.02
10000,0.013227,0,0.02
1e+05,0.016653,0,0.02
1e+06,0.014987,0,0.02


==> Results_Tikz/EG1_N150K3R15_L20_VarSAM_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L20_VarSAM_err_Shat.csv <==
100,0.48597,0.37333,0.58667
1000,0.040347,0.0066667,0.086667
10000,0.0077933,0,0.02
1e+05,0.0061467,0,0.013333
1e+06,0.0057067,0,0.013333


==> Results_Tikz/EG1_N150K3R15_L20_VarSamp2_Avg_err_CYperf.csv <==
100,0.016009,0,0.02
1000,0.016009,0,0.02
10000,0.016009,0,0.02
1e+05,0.016009,0,0.02
1e+06,0.016009,0,0.02


==> Results_Tikz/EG1_N150K3R15_L20_VarSamp2_Avg_err_S.csv <==
100,0.0041139,0,0
1000,0.0041139,0,0
10000,0.0041139,0,0
1e+05,0.0041139,0,0
1e+06,0.0041139,0,0


==> Results_Tikz/EG1_N150K3R15_L20_VarSamp2_err_CY.csv <==
100,0.49385,0.37333,0.59333
1000,0.15915,0.026667,0.34667
10000,0.02384,0,0.046667
1e+05,0.015524,0,0.02
1e+06,0.015903,0,0.02


==> Results_Tikz/EG1_N150K3R15_L20_VarSamp2_err_CYperf.csv <==
100,0.016643,0,0.02
1000,0.015567,0,0.02
10000,0.015009,0,0.02
1e+05,0.016228,0,0.02
1e+06,0.016596,0,0.02


==> Results_Tikz/EG1_N150K3R15_L20_VarSamp2_err_S.csv <==
100,0.0042573,0,0
1000,0.0047027,0,0
10000,0.004392,0,0
1e+05,0.0039333,0,0
1e+06,0.003284,0,0


==> Results_Tikz/EG1_N150K3R15_L20_VarSamp2_err_Shat.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L25_VarSAM_err_CY.csv <==
100,0.57747,0.51333,0.62667
1000,0.38499,0.18,0.54667
10000,0.07992,0,0.28333
1e+05,0.012793,0,0.013333
1e+06,0.0079533,0,0.0066667


==> Results_Tikz/EG1_N150K3R15_L25_VarSAM_err_CYperf.csv <==
100,0.0061933,0,0.0066667
1000,0.0068733,0,0.0066667
10000,0.008,0,0.0066667
1e+05,0.0080267,0,0.0066667
1e+06,0.0070667,0,0.0066667


==> Results_Tikz/EG1_N150K3R15_L25_VarSAM_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L25_VarSAM_err_Shat.csv <==
100,0.55889,0.48667,0.62
1000,0.11318,0.033333,0.21333
10000,0.011127,0,0.026667
1e+05,0.0049533,0,0.0066667
1e+06,0.00318,0,0.0066667


==> Results_Tikz/EG1_N150K3R15_L25_VarSamp2_Avg_err_CYperf.csv <==
100,0.0087003,0,0.0066667
1000,0.0087003,0,0.0066667
10000,0.0087003,0,0.0066667
1e+05,0.0087003,0,0.0066667
1e+06,0.0087003,0,0.0066667


==> Results_Tikz/EG1_N150K3R15_L25_VarSamp2_Avg_err_S.csv <==
100,0.0048917,0,0
1000,0.0048917,0,0
10000,0.0048917,0,0
1e+05,0.0048917,0,0
1e+06,0.0048917,0,0


==> Results_Tikz/EG1_N150K3R15_L25_VarSamp2_err_CY.csv <==
100,0.57426,0.51333,0.62667
1000,0.38428,0.16667,0.55333
10000,0.08072,0,0.26
1e+05,0.014812,0,0.013333
1e+06,0.0087267,0,0.0066667


==> Results_Tikz/EG1_N150K3R15_L25_VarSamp2_err_CYperf.csv <==
100,0.008232,0,0.0066667
1000,0.0078293,0,0.0066667
10000,0.0085507,0,0.0066667
1e+05,0.0098613,0,0.0066667
1e+06,0.009028,0,0.0066667


==> Results_Tikz/EG1_N150K3R15_L25_VarSamp2_err_S.csv <==
100,0.0052773,0,0
1000,0.004604,0,0
10000,0.0046627,0,0
1e+05,0.0045413,0,0
1e+06,0.0053733,0,0


==> Results_Tikz/EG1_N150K3R15_L25_VarSamp2_err_Shat.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L30_VarSAM_err_CY.csv <==
100,0.60151,0.56,0.63333
1000,0.53727,0.41333,0.62
10000,0.28094,0.04,0.50667
1e+05,0.045633,0,0.14333
1e+06,0.0071267,0,0.0066667


==> Results_Tikz/EG1_N150K3R15_L30_VarSAM_err_CYperf.csv <==
100,0.0038333,0,0.0066667
1000,0.00374,0,0.0066667
10000,0.00484,0,0.0066667
1e+05,0.0037667,0,0.0066667
1e+06,0.0053267,0,0.0066667


==> Results_Tikz/EG1_N150K3R15_L30_VarSAM_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L30_VarSAM_err_Shat.csv <==
100,0.59349,0.55333,0.62667
1000,0.25921,0.10667,0.45333
10000,0.034173,0,0.08
1e+05,0.00438,0,0.0066667
1e+06,0.00258,0,0.0066667


==> Results_Tikz/EG1_N150K3R15_L5_VarSAM_err_CY.csv <==
100,0.41441,0.28667,0.53333
1000,0.36646,0.20667,0.51333
10000,0.36501,0.18667,0.51333
1e+05,0.35571,0.18667,0.5
1e+06,0.36135,0.19333,0.50667


==> Results_Tikz/EG1_N150K3R15_L5_VarSAM_err_CYperf.csv <==
100,0.36097,0.2,0.50667
1000,0.35632,0.19,0.50667
10000,0.36287,0.19333,0.50667
1e+05,0.35559,0.18667,0.5
1e+06,0.36239,0.19333,0.51333


==> Results_Tikz/EG1_N150K3R15_L5_VarSAM_err_S.csv <==
100,0,0,0
1000,0,0,0
10000,0,0,0
1e+05,0,0,0
1e+06,0,0,0


==> Results_Tikz/EG1_N150K3R15_L5_VarSAM_err_Shat.csv <==
100,0.41913,0.28,0.53333
1000,0.22277,0.093333,0.38667
10000,0.23705,0.10667,0.41
1e+05,0.22439,0.1,0.39333
1e+06,0.23089,0.1,0.41333


==> Results_Tikz/EG1_N150K3_L10_VarR_err_CY.csv <==
5,0.42705,0.26667,0.55333
10,0.21385,0.06,0.40667
15,0.15501,0.026667,0.34667
20,0.11623,0.013333,0.31
25,0.094793,0.0066667,0.27333
30,0.073493,0.0066667,0.22


==> Results_Tikz/EG1_N150K3_L10_VarR_err_CYperf.csv <==
5,0.23086,0.046667,0.43667
10,0.17666,0.033333,0.39333
15,0.14053,0.02,0.34667
20,0.11367,0.013333,0.32667
25,0.08686,0.0066667,0.25333
30,0.074493,0.0066667,0.23333


==> Results_Tikz/EG1_N150K3_L10_VarR_err_S.csv <==
5,0,0,0
10,0,0,0
15,0,0,0
20,0,0,0
25,0,0,0
30,0,0,0


==> Results_Tikz/EG1_N150K3_L10_VarR_err_Shat.csv <==
5,0.31355,0.14,0.48
10,0.12029,0.033333,0.26333
15,0.0621,0.013333,0.13
20,0.03926,0.0066667,0.08
25,0.02986,0.0066667,0.06
30,0.0263,0,0.053333


==> Results_Tikz/EG1_N150K3_L15_VarR2_err_CY.csv <==
5,0.53225,0.42667,0.62
10,0.21144,0.06,0.4
15,0.072203,0.0066667,0.19333
20,0.036623,0,0.08
25,0.028147,0,0.053333
30,0.0222,0,0.033333
35,0.018787,0,0.026667
40,0.016429,0,0.02
45,0.01368,0,0.013333


==> Results_Tikz/EG1_N150K3_L15_VarR2_err_CYperf.csv <==
5,0.13151,0.0066667,0.36667
10,0.060913,0,0.19333
15,0.039301,0,0.086667
20,0.028308,0,0.053333
25,0.026273,0,0.04
30,0.019912,0,0.026667
35,0.017647,0,0.02
40,0.01584,0,0.02
45,0.013253,0,0.013333


==> Results_Tikz/EG1_N150K3_L15_VarR2_err_S.csv <==
5,0.004672,0,0
10,0.003644,0,0
15,0.004348,0,0
20,0.0049853,0,0
25,0.0055587,0,0
30,0.004408,0,0
35,0.0042653,0,0
40,0.0041067,0,0
45,0.0048613,0,0


==> Results_Tikz/EG1_N150K3_L15_VarR2_err_Shat.csv <==
5,0.37085,0.2,0.51333
10,0.14137,0.053333,0.27333
15,0.051385,0.013333,0.1
20,0.023565,0,0.046667
25,0.014351,0,0.026667
30,0.009784,0,0.02
35,0.0086467,0,0.02
40,0.0078787,0,0.013333
45,0.0065307,0,0.013333


==> Results_Tikz/EG1_N150K3_L15_VarR2_err_Shat2.csv <==
5,0.34182,0.17333,0.50667
10,0.085411,0.026667,0.16
15,0.039933,0.0066667,0.08
20,0.02392,0,0.046667
25,0.019683,0,0.033333
30,0.014847,0,0.02
35,0.0092173,0,0.013333
40,0.0070067,0,0.013333
45,0.0062387,0,0.0066667


==> Results_Tikz/EG1_N150K3_L15_VarR_Avg_err_S.csv <==
5,0.0045388,0,0
10,0.0045388,0,0
15,0.0045388,0,0
20,0.0045388,0,0
25,0.0045388,0,0
30,0.0045388,0,0
35,0.0045388,0,0
40,0.0045388,0,0
45,0.0045388,0,0


==> Results_Tikz/EG1_N150K3_L15_VarR_err_CY.csv <==
5,0.53302,0.42667,0.62
10,0.21678,0.053333,0.40667
15,0.074525,0.0066667,0.19667
20,0.040879,0,0.10667
25,0.028773,0,0.06
30,0.021983,0,0.036667
35,0.017369,0,0.026667
40,0.016245,0,0.02
45,0.014229,0,0.013333


==> Results_Tikz/EG1_N150K3_L15_VarR_err_CYperf.csv <==
5,0.14051,0.0066667,0.37333
10,0.065908,0,0.23333
15,0.042867,0,0.12
20,0.032011,0,0.066667
25,0.025013,0,0.04
30,0.019061,0,0.026667
35,0.015909,0,0.02
40,0.014747,0,0.02
45,0.013496,0,0.013333


==> Results_Tikz/EG1_N150K3_L15_VarR_err_S.csv <==
5,0.0028547,0,0
10,0.0037973,0,0
15,0.00226,0,0
20,0.002396,0,0
25,0.0017867,0,0
30,0.002932,0,0
35,0.002856,0,0
40,0.0031013,0,0
45,0.002204,0,0


==> Results_Tikz/EG1_N150K3_L15_VarR_err_Shat.csv <==
5,0.37021,0.19333,0.52
10,0.14173,0.046667,0.27333
15,0.052273,0.013333,0.1
20,0.024044,0.0066667,0.046667
25,0.015589,0,0.033333
30,0.010412,0,0.02
35,0.007224,0,0.013333
40,0.0064987,0,0.013333
45,0.0058027,0,0.013333


==> Results_Tikz/EG1_N150K3_L15_VarR_err_Shat2.csv <==
5,0.34146,0.16667,0.50667
10,0.082423,0.02,0.16667
15,0.038268,0.0066667,0.073333
20,0.023392,0,0.046667
25,0.018255,0,0.033333
30,0.012045,0,0.02
35,0.006808,0,0.013333
40,0.0047333,0,0.013333
45,0.004384,0,0.0066667


==> Results_Tikz/EG1_N90K3_L15_VarR_err_CY.csv <==
5,0.46078,0.32222,0.58889
10,0.14604,0.011111,0.34444
15,0.036967,0,0.088889
20,0.020189,0,0.033333
25,0.015811,0,0.022222
30,0.011378,0,0.011111


==> Results_Tikz/EG1_N90K3_L15_VarR_err_CYperf.csv <==
5,0.13183,0,0.37778
10,0.0388,0,0.11111
15,0.0184,0,0.033333
20,0.016467,0,0.022222
25,0.010056,0,0.011111
30,0.010222,0,0.011111


==> Results_Tikz/EG1_N90K3_L15_VarR_err_S.csv <==
5,0,0,0
10,0,0,0
15,0,0,0
20,0,0,0
25,0,0,0
30,0,0,0


==> Results_Tikz/EG1_N90K3_L15_VarR_err_Shat.csv <==
5,0.50927,0.41111,0.6
10,0.085044,0.011111,0.17778
15,0.0136,0,0.022222
20,0.0065222,0,0.011111
25,0.0044667,0,0.011111
30,0.0059111,0,0.011111


==> Results_Tikz/EG2_N150K3_VarR2_err_BB.csv <==
5,0.18976,0.033333,0.4
10,0.088047,0.033333,0.21333
15,0.05878,0.026667,0.08
20,0.043087,0.02,0.066667
25,0.029633,0.013333,0.053333
30,0.02092,0.0066667,0.04
35,0.015153,0,0.026667
40,0.010807,0,0.02
45,0.00752,0,0.013333


==> Results_Tikz/EG2_N150K3_VarR2_err_CY.csv <==
5,0.22437,0.046667,0.42
10,0.20685,0.06,0.41333
15,0.18391,0.053333,0.38
20,0.14342,0.04,0.32667
25,0.11036,0.026667,0.28
30,0.085187,0.02,0.2
35,0.0604,0.013333,0.13667
40,0.04338,0.0066667,0.08
45,0.033127,0.0066667,0.053333


==> Results_Tikz/EG2_N150K3_VarR2_err_CYperf.csv <==
5,0.19107,0.033333,0.40667
10,0.19496,0.04,0.42333
15,0.15417,0.033333,0.40667
20,0.11341,0.026667,0.30667
25,0.073333,0.013333,0.19667
30,0.054147,0.0066667,0.12
35,0.03452,0.0066667,0.053333
40,0.022973,0,0.033333
45,0.014007,0,0.02


==> Results_Tikz/EG2_N150K3_VarR2_err_S.csv <==
5,0.00076,0,0
10,0.0013533,0,0
15,6e-05,0,0
20,0.00078667,0,0
25,4.6667e-05,0,0
30,0.0028333,0,0
35,0.0025733,0,0
40,0.0016533,0,0
45,0.0015467,0,0


==> Results_Tikz/EG2_N150K3_VarR2_err_Shat.csv <==
5,0.22867,0.033333,0.41667
10,0.10529,0.033333,0.31333
15,0.066213,0.026667,0.093333
20,0.043173,0.013333,0.066667
25,0.028947,0.0066667,0.046667
30,0.02004,0.0066667,0.033333
35,0.0145,0,0.026667
40,0.01084,0,0.02
45,0.0067267,0,0.013333


==> Results_Tikz/EG2_N150K3_VarR2_err_Sperf.csv <==
5,0.18517,0.026667,0.40667
10,0.087847,0.033333,0.21333
15,0.058047,0.026667,0.08
20,0.041967,0.02,0.066667
25,0.030007,0.013333,0.053333
30,0.02108,0.0066667,0.04
35,0.014613,0,0.026667
40,0.01098,0,0.02
45,0.00868,0,0.013333


==> Results_Tikz/EG2_N150K3_VarR_err_BB.csv <==
5,0.18817,0.033333,0.39333
10,0.09226,0.033333,0.23
15,0.06068,0.026667,0.086667
20,0.042607,0.02,0.066667
25,0.030493,0.013333,0.053333
30,0.022033,0.0066667,0.04
35,0.013,0,0.026667
40,0.010273,0,0.02
45,0.0078,0,0.013333


==> Results_Tikz/EG2_N150K3_VarR_err_CY.csv <==
5,0.31973,0.12,0.49333
10,0.31331,0.12,0.48
15,0.27136,0.093333,0.46
20,0.23639,0.073333,0.44667
25,0.19039,0.046667,0.40667
30,0.15347,0.033333,0.35333
35,0.11475,0.02,0.27333
40,0.09446,0.02,0.22667
45,0.073353,0.01,0.18


==> Results_Tikz/EG2_N150K3_VarR_err_CYperf.csv <==
5,0.2785,0.06,0.46
10,0.26999,0.066667,0.48
15,0.21887,0.053333,0.47
20,0.1736,0.04,0.45333
25,0.12682,0.026667,0.36333
30,0.094887,0.013333,0.24333
35,0.067733,0.0066667,0.14
40,0.053067,0.0066667,0.1
45,0.045853,0,0.086667


==> Results_Tikz/EG2_N150K3_VarR_err_S.csv <==
5,0.00094667,0,0
10,0.00089333,0,0
15,0.0009,0,0
20,3.3333e-05,0,0
25,0.00095333,0,0
30,0.00037333,0,0
35,0.00186,0,0
40,0.00015333,0,0
45,0.00096,0,0


==> Results_Tikz/EG2_N150K3_VarR_err_Shat.csv <==
5,0.23246,0.033333,0.42
10,0.10661,0.033333,0.31333
15,0.067707,0.026667,0.10667
20,0.043273,0.02,0.066667
25,0.02884,0.01,0.046667
30,0.020787,0.0066667,0.033333
35,0.01284,0,0.02
40,0.00968,0,0.02
45,0.0065333,0,0.013333


==> Results_Tikz/EG2_N150K3_VarR_err_Sperf.csv <==
5,0.18403,0.033333,0.4
10,0.091913,0.033333,0.22
15,0.059927,0.026667,0.086667
20,0.041687,0.02,0.066667
25,0.031913,0.013333,0.053333
30,0.021013,0.0066667,0.033333
35,0.012887,0,0.026667
40,0.010993,0,0.02
45,0.00734,0,0.013333


==> Results_Tikz/EG3_N150K3_VarR2_err_CY.csv <==
5,0.27338,0.12,0.44667
10,0.19081,0.086667,0.36
15,0.15913,0.073333,0.28667
20,0.1366,0.066667,0.22667
25,0.12597,0.06,0.2
30,0.11645,0.053333,0.18667
35,0.1142,0.053333,0.18
40,0.10886,0.053333,0.17333
45,0.10963,0.053333,0.17333


==> Results_Tikz/EG3_N150K3_VarR2_err_CYperf.csv <==
5,0.23086,0.093333,0.40667
10,0.17202,0.08,0.35333
15,0.14471,0.066667,0.24667
20,0.12424,0.06,0.2
25,0.11212,0.053333,0.18
30,0.10316,0.046667,0.16667
35,0.10016,0.046667,0.16
40,0.095391,0.046667,0.14667
45,0.094835,0.046667,0.14667


==> Results_Tikz/EG3_N150K3_VarR2_err_S.csv <==
5,0.0011827,0,0
10,0.0013373,0,0
15,0.00091733,0,0
20,0.00095067,0,0
25,0.0009,0,0
30,0.00144,0,0
35,0.0012747,0,0
40,0.00083333,0,0
45,0.0010587,0,0


==> Results_Tikz/EG3_N150K3_VarR2_err_Shat.csv <==
5,0.20888,0.073333,0.39333
10,0.034941,0.0066667,0.073333
15,0.012804,0,0.026667
20,0.0079373,0,0.013333
25,0.0063987,0,0.013333
30,0.0064333,0,0.013333
35,0.0062653,0,0.013333
40,0.006144,0,0.013333
45,0.006208,0,0.013333


==> Results_Tikz/EG3_N150K3_VarR2_err_Sperf.csv <==
5,0.053019,0,0.14667
10,0.0090373,0,0.02
15,0.00494,0,0.0066667
20,0.0034787,0,0.0066667
25,0.0039853,0,0.0066667
30,0.0033627,0,0
35,0.0021653,0,0
40,0.001912,0,0
45,0.003008,0,0


==> Results_Tikz/EG3_N150K3_VarR2_err_act.csv <==
5,0.36116,0.22,0.48667
10,0.16006,0.033333,0.36
15,0.073373,0.02,0.14667
20,0.040241,0.0066667,0.073333
25,0.023917,0,0.046667
30,0.015792,0,0.033333
35,0.012293,0,0.02
40,0.009372,0,0.02
45,0.0078467,0,0.013333


==> Results_Tikz/EG3_N150K3_VarR_err_CY.csv <==
5,0.25943,0.11333,0.42667
10,0.17953,0.086667,0.30667
15,0.14799,0.073333,0.24333
20,0.13063,0.06,0.21333
25,0.12579,0.06,0.20667
30,0.11717,0.06,0.18
35,0.11197,0.053333,0.18
40,0.11167,0.053333,0.17333


==> Results_Tikz/EG3_N150K3_VarR_err_CYperf.csv <==
5,0.19895,0.086667,0.36667
10,0.15777,0.08,0.27333
15,0.135,0.066667,0.21333
20,0.11911,0.053333,0.18667
25,0.11276,0.053333,0.18
30,0.10445,0.05,0.16667
35,0.098987,0.046667,0.16
40,0.09454,0.043333,0.15


==> Results_Tikz/EG3_N150K3_VarR_err_S.csv <==
5,0.00050667,0,0
10,0.00093333,0,0
15,0.0009,0,0
20,0.00048,0,0
25,0.0013,0,0
30,0.00094667,0,0
35,2.6667e-05,0,0
40,4.6667e-05,0,0


==> Results_Tikz/EG3_N150K3_VarR_err_Shat.csv <==
5,0.20619,0.073333,0.39333
10,0.033833,0.0066667,0.073333
15,0.012387,0,0.026667
20,0.0059,0,0.013333
25,0.0049933,0,0.013333
30,0.00432,0,0.013333
35,0.0043733,0,0.013333
40,0.0044333,0,0.013333


==> Results_Tikz/EG3_N150K3_VarR_err_Sperf.csv <==
5,0.052433,0,0.14
10,0.00838,0,0.013333
15,0.00504,0,0.0066667
20,0.0031867,0,0.0066667
25,0.0017133,0,0.0066667
30,0.0044733,0,0
35,0.0036067,0,0
40,0.0017667,0,0


==> Results_Tikz/EG3_N150K3_VarR_err_act.csv <==
5,0.35099,0.19333,0.47667
10,0.15343,0.033333,0.34
15,0.06958,0.013333,0.13
20,0.035853,0.0066667,0.066667
25,0.022873,0.0033333,0.046667
30,0.013193,0,0.026667
35,0.00946,0,0.02
40,0.0082933,0,0.02


==> Results_Tikz/Revised_EG1_L15_err_SpecTemp.csv <==
5,0.5866,0.51667,0.64
10,0.54153,0.36,0.64667
15,0.56607,0.39333,0.64
20,0.55813,0.35,0.64667
25,0.5658,0.32667,0.64667
30,0.54307,0.33,0.64667
35,0.55253,0.32,0.64667
40,0.50047,0.32,0.64
45,0.51433,0.31667,0.65


==> SenateData/bstar.csv <==
x, CT, ME, NH, RI, VT, DE, NJ, PA, IL, IN, MI, OH, WI, IA, KS, MN, MO, NE, ND, SD, VA, AR, FL, GA, MS, NC, SC, TX, KY, MD, OK, TN, WV, AZ, CO, ID, MT, NV, NM, UT, WY, CA, OR, WA, AK, HI
MA, 0, 0, 0, 9, 4, 0, 0, 8, 0, 0, 0, 5, 0, 0, 0, 0, 6, 0, 0, 1, 0, 1, 0, 0,-2, 0, 0, 0, 0, 0,-7, 2, 8, 0, 4, 6, 0, 0, 0, 2, 0, 0, 6, 0, 0, 0
NY, 11, 3, 0, 5, 4, 0,14, 0,29, 9, 6, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0, 0, 8, 0, 0, 0, 0, 0,-9, 0, 0, 0, 0, 0,10, 0, 0, 0, 0
AL, 0, 0,31, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5, 5, 0, 0, 0, 0, 0, 0, 0, 0,18,16,11,26, 4,12, 0,15,19, 0, 7, 0,19, 0,18, 0,28,34, 0, 0, 0, 9, 0
LA, 0, 0, 0,-2, 0, 0, 0, 0, 0, 2,13, 0, 0, 0, 0, 0,19,11,20, 2, 0,34, 5, 0, 5, 0, 0, 5, 0, 0, 0, 0, 5, 0, 0, 0,28, 0, 0, 0, 0, 0, 0, 0, 0, 0

